Quadrupole transitions and quantum gates protected by continuous dynamic decoupling

Dynamical decoupling techniques are a versatile tool for engineering quantum states with tailored properties. In trapped ions, nested layers of continuous dynamical decoupling by means of radio-frequency field dressing can cancel dominant magnetic and electric shifts and therefore provide highly prolonged coherence times of electronic states. Exploiting this enhancement for frequency metrology, quantum simulation or quantum computation, poses the challenge to combine the decoupling with laser-ion interactions for the quantum control of electronic and motional states of trapped ions. Ultimately, this will require running quantum gates on qubits from dressed decoupled states. We provide here a compact representation of nested continuous dynamical decoupling in trapped ions, and apply it to electronic $S$ and $D$ states and optical quadrupole transitions. Our treatment provides all effective transition frequencies and Rabi rates, as well as the effective selection rules of these transitions. On this basis, we discuss the possibility of combining continuous dynamical decoupling and M{\o}lmer-S{\o}rensen gates.

==> 1dressed_transitions_with_m=-0.5_M=-0.5_-1.dat <==
x y
-3.9034074282433044 0.40570032104878756
-7.9713154282433045 0.11644183047219143


==> 1dressed_transitions_with_m=-0.5_M=-0.5_0.dat <==
x y
2.0014735717566956 0.17369642297096646
-2.0664344282433045 0.2364669650555625


==> 1dressed_transitions_with_m=-0.5_M=-0.5_1.dat <==
x y
7.906354571756696 0.3527380651299609
3.8384465717566956 0.28615898297649767


==> 1dressed_transitions_with_m=-0.5_M=-0.5_2.dat <==
x y
-9.808288428243305 0.38618365354155226
13.811235571756695 0.42686370990962563
-13.876196428243306 0.271971565090738
9.743327571756694 0.13306792454887617


==> All_possible_transitions_with_mb=-0.5_Mb=-0.5.dat <==
x y
1.666437646389896 0.2996363288081265
1.6734583649306847 0.21546597832631284
1.6804790834714733 0.09799252299950381
1.687499802012262 0.031513176044729856
1.6945205205530505 0.007165993565058081
1.7015412390938391 0.0010306012093507036
1.8327315229382235 0.2263550406145574
1.8397522414790122 0.1845631173682999
1.8467729600198008 0.24190294944606044
1.8537936785605895 0.12859250741521772
1.860814397101378 0.04079316462351986
1.8678351156421666 0.0075281433155347105
1.999025399486552 0.04407475709243754
2.006046118027341 0.10356826170678426
2.0130668365681292 0.055467716604166266
2.0200875551089177 0.1035910027106219
2.0271082736497066 0.055055560471702875
2.034128992190495 0.014173893444806221
2.1653192760348796 0.028783964940457544
2.172339994575668 0.11180536445865748
2.179360713116457 0.21036984663250713
2.1863814316572454 0.11264236014463591
2.193402150198034 0.2103236648081748
2.2004228687388228 0.08950584169748914
2.331613152583208 0.007920849498204013
2.3386338711239967 0.0429211432348257
2.345654589664785 0.1353005455848281
2.352675308205574 0.2545218356536831
2.3596960267463625 0.19419086676750263
2.366716745287151 0.23816286894644725
2.4979070291315355 0.0005297268605367967
2.504927747672324 0.003683305666055507
2.511948466213113 0.01619770640695759
2.5189691847539013 0.05036795134105337
2.5259899032946898 0.11074906104874081
2.5330106218354786 0.15401244469943898
1.565104626328177 0.025040950299352573
1.5721253448689654 0.01800673795441405
1.579146063409754 0.008189347092521808
1.5861667819505427 0.0026335921223228738
1.5931875004913314 0.0005988702685748332
1.6002082190321198 8.612852041158668e-05
1.7313985028765053 0.018916749329373504
1.7384192214172929 0.015424150561104553
1.7454399399580824 0.020216105832162067
1.7524606584988702 0.01074662274718893
1.7594813770396598 0.0034091313691971925
1.7665020955804476 0.0006291355369375868
1.8976923794248328 0.0036833778006755266
1.9047130979656215 0.008655317945944568
1.91173381650641 0.004635500442247545
1.9187545350471986 0.008657218437614324
1.9257752535879873 0.004601056083415481
1.932795972128776 0.0011845284672640328
2.0639862559731603 0.002405508832521632
2.0710069745139488 0.009343702032883507
2.0780276930547377 0.017580848407004523
2.085048411595526 0.009413650718534306
2.0920691301363146 0.01757698893918752
2.0990898486771035 0.007480105441032081
2.2302801325214885 0.0006619544412459744
2.2373008510622774 0.0035869689727206196
2.244321569603066 0.011307221160203587
2.2513422881438547 0.02127068056819352
2.258363006684643 0.01622875257701845
2.2653837252254316 0.019903543032187426
2.396574009069816 4.426987888851158e-05
2.4035947276106047 0.00030781806227535844
2.4106154461513936 0.001353660828490064
2.417636164692182 0.004209307233300074
2.424656883232971 0.009255425550208746
2.4316776017737594 0.01287099594545507


==> All_possible_transitions_with_mb=-0.5_Mb=-1.5.dat <==
x y
-4.238443353610104 0.4122096193640754
-4.231422635069316 0.2964164901668917
-4.224401916528526 0.1348082883234663
-4.217381197987738 0.043352668062721526
-4.210360479446949 0.009858255477791358
-4.203339760906161 0.0014177978148125262
-4.072149477061776 0.014642527289008124
-4.065128758520988 0.011939077986832063
-4.058108039980199 0.015648295390015245
-4.051087321439411 0.008318433262529299
-4.044066602898622 0.002638841284838062
-4.037045884357833 0.00048698294340608503
-3.905855600513448 0.10294479757673589
-3.8988348819726593 0.24190294944606044
-3.891814163431871 0.12955517476554404
-3.884793444891082 0.24195606529266275
-3.8777727263502935 0.12859250741521772
-3.870752007809505 0.03310576592605115
-3.7395617239651204 0.03483273078527947
-3.732541005424332 0.1353005455848281
-3.725520286883543 0.25457772229256237
-3.7184995683427546 0.136313430552498
-3.711478849801966 0.2545218356536831
-3.7044581312611773 0.10831492096407903
-3.5732678474167923 0.004351330736565632
-3.5662471288760034 0.023578795411853273
-3.559226410335215 0.07432756080150912
-3.552205691794426 0.13982195809402714
-3.5451849732536376 0.1066790484426386
-3.538164254712849 0.13083513481607073
-3.4069739708684645 0.00019252997056105737
-3.399953252327676 0.0013387026112559812
-3.392932533786887 0.0058870791156937574
-3.3859118152460987 0.018306302570889107
-3.37889109670531 0.04025190159655436
-3.3718703781645214 0.05597603907412155
-4.339776373671823 0.03444882879345606
-4.3327556551310344 0.024771864705800513
-4.325734936590246 0.011266082658522941
-4.3187142180494575 0.003623031995556531
-4.311693499508669 0.0008238656722288558
-4.30467278096788 0.00011848698305867196
-4.173482497123495 0.0012236927329855268
-4.166461778582707 0.0009977623864154345
-4.159441060041917 0.0013077459221638023
-4.15242034150113 0.000695180970625442
-4.1453996229603405 0.00022053098075375114
-4.138378904419553 4.0697720903772706e-05
-4.0071886205751674 0.008603214336358671
-4.000167902034379 0.020216105832162067
-3.99314718349359 0.010827073957395046
-3.986126464952801 0.020220544784141516
-3.9791057464120128 0.01074662274718893
-3.9720850278712243 0.0027666866780599914
-3.8408947440268397 0.0029110111042091207
-3.8338740254860513 0.011307221160203587
-3.8268533069452624 0.021275351078448874
-3.819832588404474 0.011391869114059094
-3.812811869863685 0.02127068056819352
-3.8057911513228966 0.009052001682601861
-3.674600867478511 0.00036364568056151546
-3.6675801489377227 0.001970506868694511
-3.660559430396934 0.00621163916707358
-3.6535387118561453 0.0116850807688034
-3.646517993315357 0.00891528994718443
-3.639497274774568 0.010934041681028184
-3.508306990930184 1.6089949583658417e-05
-3.5012862723893954 0.00011187690654006358
-3.4942655538486065 0.0004919899270253165
-3.487244835307818 0.0015298786187441496
-3.480224116767029 0.00336389739970146
-3.4732033982262407 0.004677981531763046


==> All_possible_transitions_with_mb=-0.5_Mb=-2.5.dat <==
x y
-10.143324353610105 0.35865077437919973
-10.136303635069314 0.2579027726260412
-10.129282916528526 0.11729250053537035
-10.12226219798774 0.03771980866454895
-10.115241479446949 0.008577361602071327
-10.10822076090616 0.001233581799910722
-9.977030477061776 0.2964164901668917
-9.970009758520987 0.24168912393574135
-9.962989039980199 0.31677679030757494
-9.955968321439412 0.16839448154673625
-9.948947602898622 0.05341947167456326
-9.941926884357832 0.009858255477791358
-9.810736600513447 0.09799252299950381
-9.803715881972659 0.23026593762128897
-9.796695163431872 0.12332277824388385
-9.789674444891082 0.23031649827070824
-9.782653726350292 0.12240642108268386
-9.775633007809505 0.031513176044729856
-9.644442723965119 0.01619770640695759
-9.637422005424332 0.06291664376226264
-9.630401286883544 0.118382197160079
-9.623380568342755 0.06338764942160852
-9.616359849801965 0.1183562090922982
-9.609339131261178 0.05036795134105337
-9.478148847416792 0.0013387026112559812
-9.471128128876005 0.007254101537919818
-9.464107410335215 0.02286714243463878
-9.457086691794425 0.043016730224265554
-9.450065973253638 0.03282019441003932
-9.44304525471285 0.04025190159655436
-9.311854970868465 4.425625792584532e-05
-9.304834252327677 0.00030772335276994475
-9.297813533786888 0.0013532443339328033
-9.290792815246098 0.004208012113048672
-9.28377209670531 0.009252577839552086
-9.276751378164523 0.012867035795582234
-10.244657373671822 0.029972854933104094
-10.237636655131034 0.02155322933331432
-10.230615936590247 0.009802268263251182
-10.223595218049457 0.003152287500741939
-10.216574499508667 0.0007168199077575202
-10.20955378096788 0.00010309184024721804
-10.078363497123494 0.024771864705800513
-10.071342778582707 0.020198236189993068
-10.064322060041917 0.026473398247913917
-10.05730134150113 0.014072919194645744
-10.05028062296034 0.0044643262735908
-10.043259904419553 0.0008238656722288558
-9.912069620575167 0.008189347092521808
-9.90504890203438 0.019243587459986704
-9.89802818349359 0.010306225460266757
-9.8910074649528 0.01924781287121854
-9.883986746412013 0.01022964444547012
-9.876966027871225 0.0026335921223228738
-9.74577574402684 0.001353660828490064
-9.738755025486052 0.005258015794412445
-9.731734306945263 0.009893335455034107
-9.724713588404473 0.005297378275435054
-9.717692869863685 0.009891163602521215
-9.710672151322898 0.004209307233300074
-9.579481867478512 0.00011187690654006358
-9.572461148937723 0.0006062335525203534
-9.565440430396933 0.0019110332164050858
-9.558419711856146 0.0035949572866255087
-9.551398993315358 0.002742821140233494
-9.544378274774568 0.00336389739970146
-9.413187990930185 3.698546032667734e-06
-9.406167272389395 2.571679213035845e-05
-9.399146553848606 0.00011309217491645078
-9.392125835307818 0.00035166837946877007
-9.385105116767031 0.000773248500082514
-9.37808439822624 0.001075312880580276


==> All_possible_transitions_with_mb=-0.5_Mb=0.5.dat <==
x y
7.571318646389896 0.15401244469943898
7.5783393649306845 0.11074906104874081
7.585360083471473 0.05036795134105337
7.592380802012262 0.01619770640695759
7.599401520553051 0.003683305666055507
7.606422239093839 0.0005297268605367967
7.737612522938224 0.23816286894644725
7.744633241479012 0.19419086676750263
7.751653960019801 0.2545218356536831
7.758674678560589 0.1353005455848281
7.7656953971013785 0.0429211432348257
7.772716115642167 0.007920849498204013
7.903906399486552 0.08950584169748914
7.910927118027341 0.2103236648081748
7.917947836568129 0.11264236014463591
7.924968555108918 0.21036984663250713
7.931989273649706 0.11180536445865748
7.9390099921904955 0.028783964940457544
8.07020027603488 0.014173893444806221
8.077220994575669 0.055055560471702875
8.084241713116457 0.1035910027106219
8.091262431657245 0.055467716604166266
8.098283150198034 0.10356826170678426
8.105303868738822 0.04407475709243754
8.236494152583209 0.0075281433155347105
8.243514871123997 0.04079316462351986
8.250535589664786 0.12859250741521772
8.257556308205574 0.24190294944606044
8.264577026746363 0.1845631173682999
8.271597745287151 0.2263550406145574
8.402788029131536 0.0010306012093507036
8.409808747672324 0.007165993565058081
8.416829466213112 0.031513176044729856
8.423850184753903 0.09799252299950381
8.43087090329469 0.21546597832631284
8.437891621835478 0.2996363288081265
7.469985626328177 0.01287099594545507
7.477006344868966 0.009255425550208746
7.484027063409754 0.004209307233300074
7.4910477819505426 0.001353660828490064
7.498068500491331 0.00030781806227535844
7.50508921903212 4.426987888851158e-05
7.636279502876505 0.019903543032187426
7.643300221417293 0.01622875257701845
7.650320939958083 0.02127068056819352
7.65734165849887 0.011307221160203587
7.66436237703966 0.0035869689727206196
7.671383095580447 0.0006619544412459744
7.802573379424833 0.007480105441032081
7.809594097965621 0.01757698893918752
7.81661481650641 0.009413650718534306
7.823635535047199 0.017580848407004523
7.830656253587987 0.009343702032883507
7.837676972128776 0.002405508832521632
7.96886725597316 0.0011845284672640328
7.975887974513949 0.004601056083415481
7.982908693054737 0.008657218437614324
7.989929411595526 0.004635500442247545
7.996950130136315 0.008655317945944568
8.003970848677103 0.0036833778006755266
8.135161132521489 0.0006291355369375868
8.142181851062277 0.0034091313691971925
8.149202569603066 0.01074662274718893
8.156223288143854 0.020216105832162067
8.163244006684643 0.015424150561104553
8.170264725225431 0.018916749329373504
8.301455009069816 8.612852041158668e-05
8.308475727610604 0.0005988702685748332
8.315496446151393 0.0026335921223228738
8.322517164692183 0.008189347092521808
8.329537883232971 0.01800673795441405
8.33655860177376 0.025040950299352573


==> All_possible_transitions_with_mb=-0.5_Mb=1.5.dat <==
x y
13.476199646389896 0.05597603907412155
13.483220364930686 0.04025190159655436
13.490241083471473 0.018306302570889107
13.497261802012261 0.0058870791156937574
13.504282520553051 0.0013387026112559812
13.51130323909384 0.00019252997056105737
13.642493522938224 0.13083513481607073
13.649514241479013 0.1066790484426386
13.656534960019801 0.13982195809402714
13.663555678560588 0.07432756080150912
13.670576397101378 0.023578795411853273
13.677597115642168 0.004351330736565632
13.808787399486553 0.10831492096407903
13.815808118027341 0.2545218356536831
13.822828836568128 0.136313430552498
13.829849555108918 0.25457772229256237
13.836870273649707 0.1353005455848281
13.843890992190495 0.03483273078527947
13.97508127603488 0.03310576592605115
13.982101994575668 0.12859250741521772
13.989122713116457 0.24195606529266275
13.996143431657245 0.12955517476554404
14.003164150198035 0.24190294944606044
14.010184868738822 0.10294479757673589
14.141375152583208 0.00048698294340608503
14.148395871123995 0.002638841284838062
14.155416589664785 0.008318433262529299
14.162437308205575 0.015648295390015245
14.169458026746362 0.011939077986832063
14.17647874528715 0.014642527289008124
14.307669029131535 0.0014177978148125262
14.314689747672324 0.009858255477791358
14.321710466213112 0.043352668062721526
14.328731184753902 0.1348082883234663
14.33575190329469 0.2964164901668917
14.342772621835477 0.4122096193640754
13.374866626328178 0.004677981531763046
13.381887344868966 0.00336389739970146
13.388908063409753 0.0015298786187441496
13.395928781950543 0.0004919899270253165
13.402949500491331 0.00011187690654006358
13.40997021903212 1.6089949583658417e-05
13.541160502876505 0.010934041681028184
13.548181221417293 0.00891528994718443
13.555201939958083 0.0116850807688034
13.56222265849887 0.00621163916707358
13.56924337703966 0.001970506868694511
13.576264095580447 0.00036364568056151546
13.707454379424833 0.009052001682601861
13.71447509796562 0.02127068056819352
13.72149581650641 0.011391869114059094
13.7285165350472 0.021275351078448874
13.735537253587987 0.011307221160203587
13.742557972128775 0.0029110111042091207
13.87374825597316 0.0027666866780599914
13.880768974513948 0.01074662274718893
13.887789693054737 0.020220544784141516
13.894810411595527 0.010827073957395046
13.901831130136316 0.020216105832162067
13.908851848677102 0.008603214336358671
14.040042132521489 4.0697720903772706e-05
14.047062851062277 0.00022053098075375114
14.054083569603067 0.000695180970625442
14.061104288143854 0.0013077459221638023
14.068125006684642 0.0009977623864154345
14.075145725225433 0.0012236927329855268
14.206336009069815 0.00011848698305867196
14.213356727610606 0.0008238656722288558
14.220377446151394 0.003623031995556531
14.227398164692183 0.011266082658522941
14.23441888323297 0.024771864705800513
14.24143960177376 0.03444882879345606


==> All_possible_transitions_with_mb=0.5_Mb=-0.5.dat <==
x y
-8.306351353610104 0.20086886077220834
-8.299330635069316 0.1444431180081992
-8.292309916528527 0.06569178890090217
-8.285289197987739 0.021125661886854802
-8.27826847944695 0.004803906687282686
-8.27124776090616 0.0006908898251963949
-8.140057477061777 0.15174287883966345
-8.133036758520987 0.12372659641707742
-8.126016039980199 0.16216581636128172
-8.11899532143941 0.08620526947143664
-8.111974602898622 0.027346739088058646
-8.104953884357833 0.005046683015829157
-7.973763600513448 0.02954663835718985
-7.966742881972659 0.06942962765546828
-7.959722163431871 0.037184199553617035
-7.952701444891082 0.06944487266781993
-7.945680726350293 0.03690790017056988
-7.938660007809505 0.009501831237520091
-7.80746972396512 0.01929606556419698
-7.800449005424332 0.07495157972454437
-7.793428286883543 0.14102679605634605
-7.786407568342755 0.07551268114566544
-7.779386849801966 0.14099583689168496
-7.772366131261177 0.060002525480630765
-7.641175847416792 0.005309943628601844
-7.634155128876003 0.028773283863523264
-7.6271344103352146 0.09070217407077501
-7.620113691794426 0.17062520880819168
-7.613092973253638 0.13018080396030413
-7.606072254712849 0.15965855793857314
-7.474881970868465 0.0003551159214228732
-7.467861252327676 0.0024691979639430285
-7.460840533786888 0.010858545911406284
-7.453819815246098 0.03376544174583753
-7.44679909670531 0.0742434597731895
-7.4397783781645215 0.10324617323465222
-8.407684373671822 0.03735361662688774
-8.400663655131035 0.02686067334542817
-8.393642936590247 0.01221605921746853
-8.386622218049457 0.0039285326360550986
-8.379601499508668 0.0008933355225805463
-8.37258078096788 0.00012847802074742606
-8.241390497123495 0.028218138442398604
-8.234369778582707 0.023008224526917857
-8.227349060041918 0.03015639014956614
-8.22032834150113 0.016030750484044735
-8.21330762296034 0.00508540549273728
-8.206286904419553 0.0009384822609438025
-8.075096620575167 0.005494499234798603
-8.068075902034378 0.012911148517594156
-8.06105518349359 0.006914781760417463
-8.054034464952801 0.012913983483375645
-8.047013746412013 0.006863401067616634
-8.039993027871224 0.001766962584122041
-7.90880274402684 0.0035883005097026416
-7.901782025486051 0.013938011914077638
-7.894761306945263 0.026225373379206624
-7.887740588404474 0.014042354455239991
-7.880719869863685 0.026219616206276015
-7.873699151322897 0.011158082566069127
-7.742508867478511 0.000987438261215155
-7.735488148937723 0.005350686066535245
-7.728467430396934 0.016866995832206806
-7.721446711856146 0.03172950059159033
-7.7144259933153565 0.024208450352231115
-7.707405274774568 0.02969013983308429
-7.5762149909301835 6.603743325839226e-05
-7.569194272389395 0.0004591725853695927
-7.562173553848607 0.002019257537185416
-7.555152835307818 0.0062790288219030455
-7.54813211676703 0.013806329775357512
-7.54111139822624 0.01919968061935675


==> All_possible_transitions_with_mb=0.5_Mb=-1.5.dat <==
x y
-14.211232353610104 0.27633523935620263
-14.204211635069315 0.19871035975763565
-14.197190916528527 0.0903721768515129
-14.190170197987738 0.029062567545909662
-14.18314947944695 0.006608733176321131
-14.17612876090616 0.000950456952264577
-14.044938477061777 0.009815991896137743
-14.037917758520987 0.008003665655045449
-14.0308970399802 0.010490234213329187
-14.023876321439412 0.005576474052730376
-14.016855602898621 0.0017690146076496588
-14.009834884357833 0.0003264614456016661
-13.878644600513447 0.06901167256292892
-13.87162388197266 0.16216581636128172
-13.864603163431871 0.08685061810032896
-13.857582444891083 0.16220142392475176
-13.850561726350293 0.08620526947143664
-13.843541007809504 0.022193295162201754
-13.71235072396512 0.02335101013370297
-13.705330005424331 0.09070217407077501
-13.698309286883545 0.17066267384298478
-13.691288568342754 0.09138118736118091
-13.684267849801966 0.17062520880819168
-13.677247131261177 0.0726116718397608
-13.546056847416793 0.0029170256202702733
-13.539036128876004 0.01580664731676384
-13.532015410335214 0.04982737747977396
-13.524994691794426 0.09373321834840531
-13.517973973253637 0.07151502294188727
-13.51095325471285 0.08770867198920793
-13.379762970868464 0.00012906737979649665
-13.372742252327678 0.0008974334637772282
-13.365721533786887 0.0039465537438302545
-13.358700815246097 0.012272097168566413
-13.35168009670531 0.026983889603027417
-13.344659378164522 0.03752496649549949
-14.312565373671822 0.05138736064778336
-14.305544655131035 0.03695222131316348
-14.298523936590247 0.016805629478214117
-14.291503218049458 0.005404481322438697
-14.284482499508668 0.0012289614453364216
-14.27746178096788 0.00017674717962139826
-14.146271497123495 0.0018253839678852633
-14.139250778582706 0.001488363389621614
-14.132230060041918 0.0019507662144573415
-14.12520934150113 0.0010370023163107293
-14.118188622960341 0.0003289663375770591
-14.111167904419553 6.0708840761003605e-05
-13.979977620575168 0.01283342549853609
-13.97295690203438 0.03015639014956614
-13.96593618349359 0.016150759654115495
-13.958915464952801 0.03016301173974077
-13.951894746412012 0.016030750484044735
-13.944874027871226 0.00412706994996282
-13.81368374402684 0.004342358875495712
-13.806663025486053 0.016866995832206806
-13.799642306945263 0.031736467597532396
-13.792621588404472 0.016993265289985765
-13.785600869863686 0.03172950059159033
-13.778580151322897 0.013502882139684404
-13.647389867478513 0.0005424507128257721
-13.640369148937722 0.00293940754060627
-13.633348430396934 0.009265909851569245
-13.626327711856145 0.017430649479120847
-13.619306993315357 0.013298949074360153
-13.612286274774569 0.01631032354016124
-13.481095990930184 2.400139775483951e-05
-13.474075272389396 0.00016688692027825046
-13.467054553848605 0.0007339019844973413
-13.460033835307819 0.0022821218335199933
-13.45301311676703 0.0050179299243240634
-13.44599239822624 0.006978150854348996


==> All_possible_transitions_with_mb=0.5_Mb=0.5.dat <==
x y
-2.401470353610104 0.10324617323465222
-2.394449635069315 0.0742434597731895
-2.3874289165285267 0.03376544174583753
-2.3804081979877383 0.010858545911406284
-2.3733874794469494 0.0024691979639430285
-2.366366760906161 0.0003551159214228732
-2.2351764770617764 0.15965855793857314
-2.228155758520988 0.13018080396030413
-2.221135039980199 0.17062520880819168
-2.2141143214394106 0.09070217407077501
-2.207093602898622 0.028773283863523264
-2.200072884357833 0.005309943628601844
-2.068882600513448 0.060002525480630765
-2.0618618819726593 0.14099583689168496
-2.054841163431871 0.07551268114566544
-2.047820444891082 0.14102679605634605
-2.0407997263502935 0.07495157972454437
-2.033779007809505 0.01929606556419698
-1.9025887239651205 0.009501831237520091
-1.8955680054243318 0.03690790017056988
-1.8885472868835433 0.06944487266781993
-1.8815265683427547 0.037184199553617035
-1.874505849801966 0.06942962765546828
-1.8674851312611773 0.02954663835718985
-1.736294847416792 0.005046683015829157
-1.7292741288760034 0.027346739088058646
-1.7222534103352147 0.08620526947143664
-1.7152326917944263 0.16216581636128172
-1.7082119732536376 0.12372659641707742
-1.701191254712849 0.15174287883966345
-1.5700009708684646 0.0006908898251963949
-1.562980252327676 0.004803906687282686
-1.5559595337868872 0.021125661886854802
-1.5489388152460988 0.06569178890090217
-1.54191809670531 0.1444431180081992
-1.5348973781645214 0.20086886077220834
-2.5028033736718234 0.01919968061935675
-2.4957826551310345 0.013806329775357512
-2.488761936590246 0.0062790288219030455
-2.481741218049457 0.002019257537185416
-2.4747204995086687 0.0004591725853695927
-2.4676997809678802 6.603743325839226e-05
-2.3365094971234948 0.02969013983308429
-2.329488778582707 0.024208450352231115
-2.3224680600419174 0.03172950059159033
-2.31544734150113 0.016866995832206806
-2.30842662296034 0.005350686066535245
-2.3014059044195525 0.000987438261215155
-2.170215620575167 0.011158082566069127
-2.1631949020343786 0.026219616206276015
-2.15617418349359 0.014042354455239991
-2.1491534649528012 0.026225373379206624
-2.142132746412013 0.013938011914077638
-2.135112027871224 0.0035883005097026416
-2.0039217440268398 0.001766962584122041
-1.996901025486051 0.006863401067616634
-1.9898803069452624 0.012913983483375645
-1.9828595884044737 0.006914781760417463
-1.9758388698636853 0.012911148517594156
-1.9688181513228966 0.005494499234798603
-1.8376278674785114 0.0009384822609438025
-1.8306071489377227 0.00508540549273728
-1.823586430396934 0.016030750484044735
-1.8165657118561453 0.03015639014956614
-1.8095449933153567 0.023008224526917857
-1.8025242747745682 0.028218138442398604
-1.6713339909301839 0.00012847802074742606
-1.6643132723893952 0.0008933355225805463
-1.6572925538486065 0.0039285326360550986
-1.6502718353078178 0.01221605921746853
-1.6432511167670292 0.02686067334542817
-1.6362303982262407 0.03735361662688774


==> All_possible_transitions_with_mb=0.5_Mb=1.5.dat <==
x y
3.503410646389896 0.03752496649549949
3.510431364930685 0.026983889603027417
3.5174520834714733 0.012272097168566413
3.5244728020122618 0.0039465537438302545
3.5314935205530507 0.0008974334637772282
3.538514239093839 0.00012906737979649665
3.6697045229382237 0.08770867198920793
3.676725241479012 0.07151502294188727
3.6837459600198006 0.09373321834840531
3.6907666785605895 0.04982737747977396
3.697787397101378 0.01580664731676384
3.704808115642167 0.0029170256202702733
3.835998399486552 0.0726116718397608
3.8430191180273408 0.17062520880819168
3.850039836568129 0.09138118736118091
3.857060555108918 0.17066267384298478
3.8640812736497065 0.09070217407077501
3.871101992190495 0.02335101013370297
4.002292276034879 0.022193295162201754
4.0093129945756685 0.08620526947143664
4.016333713116457 0.16220142392475176
4.023354431657245 0.08685061810032896
4.030375150198034 0.16216581636128172
4.037395868738822 0.06901167256292892
4.168586152583208 0.0003264614456016661
4.175606871123996 0.0017690146076496588
4.1826275896647855 0.005576474052730376
4.189648308205574 0.010490234213329187
4.196669026746362 0.008003665655045449
4.203689745287151 0.009815991896137743
4.3348800291315355 0.000950456952264577
4.341900747672324 0.006608733176321131
4.348921466213112 0.029062567545909662
4.355942184753902 0.0903721768515129
4.36296290329469 0.19871035975763565
4.369983621835479 0.27633523935620263
3.4020776263281767 0.006978150854348996
3.4090983448689656 0.0050179299243240634
3.416119063409754 0.0022821218335199933
3.423139781950543 0.0007339019844973413
3.4301605004913314 0.00016688692027825046
3.43718121903212 2.400139775483951e-05
3.5683715028765053 0.01631032354016124
3.575392221417293 0.013298949074360153
3.5824129399580826 0.017430649479120847
3.58943365849887 0.009265909851569245
3.59645437703966 0.00293940754060627
3.6034750955804475 0.0005424507128257721
3.7346653794248326 0.013502882139684404
3.7416860979656215 0.03172950059159033
3.74870681650641 0.016993265289985765
3.755727535047199 0.031736467597532396
3.7627482535879873 0.016866995832206806
3.7697689721287757 0.004342358875495712
3.9009592559731603 0.00412706994996282
3.9079799745139487 0.016030750484044735
3.9150006930547376 0.03016301173974077
3.922021411595526 0.016150759654115495
3.929042130136315 0.03015639014956614
3.9360628486771034 0.01283342549853609
4.067253132521489 6.0708840761003605e-05
4.074273851062277 0.0003289663375770591
4.081294569603066 0.0010370023163107293
4.088315288143854 0.0019507662144573415
4.095336006684644 0.001488363389621614
4.102356725225432 0.0018253839678852633
4.233547009069817 0.00017674717962139826
4.240567727610605 0.0012289614453364216
4.2475884461513935 0.005404481322438697
4.254609164692182 0.016805629478214117
4.26162988323297 0.03695222131316348
4.26865060177376 0.05138736064778336


==> All_possible_transitions_with_mb=0.5_Mb=2.5.dat <==
x y
9.408291646389896 0.008625745856834606
9.415312364930685 0.00620270171253881
9.422333083471473 0.0028209483230086066
9.429353802012262 0.0009071818787287046
9.43637452055305 0.0002062902036938412
9.44339523909384 2.966831207339391e-05
9.574585522938223 0.026983889603027417
9.581606241479014 0.02200185500767022
9.5886269600198 0.028837363041604915
9.595647678560589 0.015329572579642216
9.602668397101379 0.004862972115710822
9.609689115642167 0.0008974334637772282
9.740879399486554 0.03376544174583753
9.74790011802734 0.07934310562492262
9.754920836568129 0.042493528661873364
9.761941555108917 0.07936052738946488
9.768962273649707 0.04217777799643702
9.775982992190496 0.010858545911406284
9.90717327603488 0.021125661886854802
9.914193994575669 0.08205826860809906
9.921214713116456 0.15439854308956794
9.928235431657246 0.0826725720197143
9.935256150198034 0.15436464846774703
9.942276868738823 0.06569178890090217
10.073467152583207 0.006608733176321131
10.080487871123996 0.035811106286761304
10.087508589664786 0.1128875387145719
10.094529308205574 0.21235940662223723
10.101550026746363 0.1620224729728726
10.10857074528715 0.19871035975763565
10.239761029131536 0.0008269630448451707
10.246781747672323 0.005750053273889343
10.253802466213113 0.025286436478286378
10.260823184753903 0.07863002144426386
10.26784390329469 0.1728917062008196
10.274864621835478 0.24043070061358435
9.306958626328178 0.001604045557975028
9.313979344868965 0.0011534557468509882
9.321000063409754 0.0005245841579269038
9.328020781950542 0.00016869973762294687
9.335041500491332 3.8361770724636185e-05
9.34206221903212 5.517125705278809e-06
9.473252502876505 0.0050179299243240634
9.480273221417294 0.004091469697579887
9.487293939958082 0.005362602244297324
9.49431465849887 0.0028506906197042128
9.50133537703966 0.0009043193423768337
9.508356095580448 0.00016688692027825046
9.639546379424832 0.0062790288219030455
9.64656709796562 0.014754661016676987
9.65358781650641 0.007902105745296767
9.6606085350472 0.014757900771764828
9.667629253587988 0.007843388683522969
9.674649972128774 0.002019257537185416
9.80584025597316 0.0039285326360550986
9.812860974513947 0.01525957331001699
9.819881693054738 0.028711986338480204
9.826902411595528 0.015373809304794137
9.833923130136315 0.028705683287303704
9.840943848677103 0.01221605921746853
9.972134132521488 0.0012289614453364216
9.979154851062278 0.006659441040676664
9.986175569603066 0.020992591021258406
9.993196288143855 0.039490401008825345
10.000217006684641 0.030129733982173897
10.007237725225432 0.03695222131316348
10.138428009069814 0.00015378222599062073
10.145448727610605 0.001069281145675519
10.152469446151395 0.004702271175526787
10.159490164692182 0.014622055728805951
10.16651088323297 0.032150978935045836
10.173531601773758 0.044710544887485285


==> Case_mb=-0.5_Mb=-1.5_ma=-0.5_Ma=-2.5.dat <==
x y
-4238.443353610104 0.4122096193640754
-4231.422635069315 0.2964164901668917
-4224.401916528526 0.1348082883234663
-4217.381197987738 0.043352668062721526
-4210.360479446949 0.009858255477791358
-4203.339760906161 0.0014177978148125262

